Zero forcing in generalized Petersen graphs: improved stabilization and sharp small-step thresholds

The zero forcing number of the generalized Petersen graph $P(n,k)$ is $2k+2$ for every integer $k\ge2$ and $n\ge2k^2+1$, improving the sufficient threshold $2k^2+k+1$ of Kim, Kim and Lee without a coprimality assumption. We bound the span of connected stalled sets containing an outer edge. The remaining exceptional lifts lie on a single inner track with its spokes and project into a proper stalled set. For $k=6$, the least stabilization threshold lies between $32$ and $73$. We also give boundary and fort proofs of the sharp thresholds $13$ for $k=3$ and $18$ for $k=4$, including exact zero forcing numbers below those thresholds.

==> metadata.json <==
{
  "title": "Zero forcing in generalized Petersen graphs: improved stabilization and sharp small-step thresholds",
  "version": "r3",
  "creators": [
    {"name": "Arnav Krishnan"},
    {"name": "Haobo Ma", "affiliation": "ChronoAI Pte Ltd, Singapore", "orcid": "0009-0008-4944-977X"},
    {"name": "Wenlin Zhang", "affiliation": "National University of Singapore; ChronoAI Pte Ltd, Singapore", "orcid": "0009-0005-2414-7968"}
  ],
  "license": null,
  "description": "For every integer k >= 2 and n >= 2k^2+1, Z(P(n,k)) = 2k+2. The resulting bounds are 32 <= N_6 <= 73. The exact value of N_6 remains open. The sharp thresholds N_3 = 13 and N_4 = 18 retain their boundary and fort proofs.",
  "main_source": "manuscript.tex",
  "included_sources": ["general-stabilization.tex"],
  "related_identifiers": ["arXiv:2610.24059v1", "arXiv:2611.13244v2"],
  "coverage": {
    "written_proofs": ["Theorem 1.1: general stabilization for k >= 2 and n >= 2k^2+1", "Lemma 2.1: span deficit for finite connected stalled sets containing outer edges", "Lemma 2.2: classification without outer edges", "Lemma 2.3: classification of self-touching lifts"],
    "finite_checks": ["409596 subsets in four finite windows", "273112 sampled connected stalled components for k = 2,...,12", "29 explicit exceptional stalled cycles", "7 complete fourteen-seed forcing sequences for P(n,6), n = 73,...,79", "k = 3 gap predicates and small values"],
    "lean": [{"declaration": "D5.S3.Combinatorics.GeneralizedPetersen.ZeroForcingThree.result", "statement": "For every n >= 13, Z(P(n,3)) = 8", "revision": "7ee4c64c220445cb8c8a3c304466dc47d39522a3", "source": "https://github.com/the-omega-institute/trureturing/blob/7ee4c64c220445cb8c8a3c304466dc47d39522a3/D5/S3/Combinatorics/GeneralizedPetersen/ZeroForcingThree.lean"}],
    "k4": "Mathematical boundary reduction and 100 DRAT-certified finite predicates in scientific package v2-full"
  }
}

